On the Limitations of Vision-Language Models in Understanding Image Transforms

Vision Language Models (VLMs) have demonstrated significant potential in various downstream tasks, including Image/Video Generation, Visual Question Answering, Multimodal Chatbots, and Video Understanding. However, these models often struggle with basic image transformations. This paper investigates the image-level understanding of VLMs, specifically CLIP by OpenAI and SigLIP by Google. Our findings reveal that these models lack comprehension of multiple image-level augmentations. To facilitate this study, we created an augmented version of the Flickr8k dataset, pairing each image with a detailed description of the applied transformation. We further explore how this deficiency impacts downstream tasks, particularly in image editing, and evaluate the performance of state-of-the-art Image2Image models on simple transformations.

==> fig/clip_detailed_results.csv <==
model,top1_accuracy,top5_accuracy,mean_rank,samples,aug_affine_scale,aug_affine_shear,aug_affine_translate,aug_brightness_decrease,aug_brightness_increase,aug_center_crop,aug_contrast_decrease,aug_contrast_increase,aug_equalize,aug_gaussian_blur,aug_gaussian_noise,aug_horizontal_flip,aug_hue_shift_plus,aug_invert,aug_perspective,aug_posterize,aug_resize_stretch,aug_rotate_180,aug_rotate_270,aug_rotate_45,aug_rotate_90,aug_saturation_decrease,aug_saturation_increase,aug_sharpness_decrease,aug_sharpness_increase,aug_solarize,aug_vertical_flip
ViT-B_32,0.09899888765294772,0.32900753924113213,11.428006426894079,8091,0.006514657980456026,0.003134796238244514,0.0,0.0036231884057971015,0.0,0.45925925925925926,0.0,0.0,0.0,0.3323262839879154,0.0,0.0313588850174216,0.03728813559322034,0.48546511627906974,0.0,0.05,0.04363636363636364,0.26245847176079734,0.06020066889632107,0.014285714285714285,0.017857142857142856,0.0,0.003472222222222222,0.2931596091205212,0.006688963210702341,0.3523489932885906,0.13522012578616352
ViT-L_14,0.06723519960449882,0.31009763935236684,10.603880855271289,8091,0.003076923076923077,0.007246376811594203,0.026402640264026403,0.00303951367781155,0.003105590062111801,0.4329896907216495,0.0,0.0033112582781456954,0.24054982817869416,0.006514657980456026,0.0061162079510703364,0.01048951048951049,0.02054794520547945,0.45353159851301117,0.003745318352059925,0.02702702702702703,0.0,0.24251497005988024,0.036065573770491806,0.0033333333333333335,0.013559322033898305,0.01607717041800643,0.021739130434782608,0.003484320557491289,0.022556390977443608,0.04838709677419355,0.18575851393188855
ViT-B_16,0.09306637004078606,0.31565937461376836,11.500926955876901,8091,0.02922077922077922,0.09698996655518395,0.003401360544217687,0.0,0.0,0.4033333333333333,0.003355704697986577,0.009584664536741214,0.0821917808219178,0.05844155844155844,0.0038314176245210726,0.0,0.033950617283950615,0.1437908496732026,0.0,0.5477031802120141,0.09824561403508772,0.4006734006734007,0.0,0.0,0.0,0.0033444816053511705,0.0,0.12578616352201258,0.009146341463414634,0.4664429530201342,0.02027027027027027


==> fig/siglip_detailed_results.csv <==
model,top1_accuracy,top5_accuracy,mean_rank,samples,aug_affine_scale,aug_affine_shear,aug_affine_translate,aug_brightness_decrease,aug_brightness_increase,aug_center_crop,aug_contrast_decrease,aug_contrast_increase,aug_equalize,aug_gaussian_blur,aug_gaussian_noise,aug_horizontal_flip,aug_hue_shift_plus,aug_invert,aug_perspective,aug_posterize,aug_resize_stretch,aug_rotate_180,aug_rotate_270,aug_rotate_45,aug_rotate_90,aug_saturation_decrease,aug_saturation_increase,aug_sharpness_decrease,aug_sharpness_increase,aug_solarize,aug_vertical_flip
google_siglip-so400m-patch14-224,0.045359040909652704,0.18699789890001237,14.24657026325547,8091,0.0,0.11551155115511551,0.003194888178913738,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08524590163934426,0.0,0.4916387959866221,0.0,0.032362459546925564,0.0,0.0,0.1942675159235669,0.0,0.0,0.20754716981132076,0.010309278350515464,0.03985507246376811,0.006688963210702341,0.009202453987730062,0.006329113924050633,0.0
google_siglip-base-patch16-224,0.02867383512544803,0.17031269311580768,14.601779755283648,8091,0.0,0.0029411764705882353,0.0,0.0,0.0,0.0,0.0,0.0,0.06666666666666667,0.0,0.1724137931034483,0.0,0.0,0.016835016835016835,0.0,0.066006600660066,0.0,0.2866043613707165,0.003424657534246575,0.11428571428571428,0.0,0.0,0.0,0.0,0.0,0.0,0.0

